Photometric Solutions of Some Contact ASAS Binaries

We present the first light curve solution of 6 contact binary systems which are chosen from the ASAS catalog. The photometric elements and the estimated absolute parameters of all systems are obtained with the light curve analyses. We calculated the values of degree of contact for the systems. The location of the targets on the Hertzsprung-Russell diagram and the mass-radius plane is compared to the other well-known contact binaries and the evolutionary status of the systems are also discussed.

==> Highlights.txt <==
. The light curves of six ASAS targets are analyzed.
. The photometric elements are derived and the absolute parameters are estimated.
. The locations of the systems on the HR diagram and mass-radius plane are dicussed.
